Dark matter search in a Beam-Dump eXperiment (BDX) at Jefferson Lab

MeV-GeV dark matter (DM) is theoretically well motivated but remarkably unexplored. This proposal presents the MeV-GeV DM discovery potential for a $\sim$1 m$^3$ segmented CsI(Tl) scintillator detector placed downstream of the Hall A beam-dump at Jefferson Lab, receiving up to 10$^{22}$ electrons-on-target (EOT) in 285 days. This experiment (Beam-Dump eXperiment or BDX) would be sensitive to elastic DM-electron and to inelastic DM scattering at the level of 10 counts per year, reaching the limit of the neutrino irreducible background. The distinct signature of a DM interaction will be an electromagnetic shower of few hundreds of MeV, together with a reduced activity in the surrounding active veto counters. A detailed description of the DM particle $\chi$ production in the dump and subsequent interaction in the detector has been performed by means of Monte Carlo simulations. Different approaches have been used to evaluate the expected backgrounds: the cosmogenic background has been extrapolated from the results obtained with a prototype detector running at INFN-LNS (Italy), while the beam-related background has been evaluated by GEANT4 Monte Carlo simulations. The proposed experiment will be sensitive to large regions of DM parameter space, exceeding the discovery potential of existing and planned experiments in the MeV-GeV DM mass range by up to two orders of magnitude.

==> BDX-authors-final.csv <==
Marco,Battaglieri,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Contact Person
Andrea,Bersani,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Barbara,Caiffi,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Andrea,Celentano,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Spokesperson
Raffaella,De Vita,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Spokesperson
Erica,Fanchini,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Stuart,Fegan,Institut fur Kernphysik - Johannes Gutenberg-Universitat Mainz,Author
Luca,Marsicano,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Paolo,Musico,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Mikhail,Osipenko,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Fabio,Panza,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Marco,Ripani,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Elena,Santopinto,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Mauro,Taiuti,Istituto Nazionale di Fisica Nucleare Sezione di Genova and Dipartimento di Fisica Universit\`a di Genova,Author
Eder,Izaguirre,Perimeter Institute for Theoretical Physics ,Spokesperson
Gordan,Krnjaic,Center for Particle Astrophysics - Fermi National Accelerator Laboratory,Spokesperson
Phillip,Schuster,Stanford Linear Accelerator Center (SLAC),Author
Natalia,Toro,Stanford Linear Accelerator Center (SLAC),Author
Nathan,Baltzell,Jefferson Lab ,Author
Mark,Dalton,Jefferson Lab ,Author
Arne,Freyberger,Jefferson Lab ,Author
Francois-Xavier,Girod,Jefferson Lab ,Author
Valery,Kubarovsky,Jefferson Lab ,Author
Eugene,Pasyuk,Jefferson Lab ,Author
Elton,Smith,Jefferson Lab ,Spokesperson
Stepan,Stepanyan,Jefferson Lab ,Author
Maurizio,Ungaro,Jefferson Lab ,Author
Timothy,Whitlatch,Jefferson Lab ,Author
Giacinto,De Cataldo,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Raffaele,De Leo,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Domenico,Di Bari,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Luigi,Lagamba,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Eugenio,Nappi,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Roberto,Perrino,Istituto Nazionale di Fisica Nucleare Sezione di Bari ,Author
Massimo,Carpinelli,Universit`a di Sassari e Istituto Nazionale di Fisica Nucleare ,Author
Valeria,Sipala,Universit`a di Sassari e Istituto Nazionale di Fisica Nucleare ,Author
Vincenzo,Bellini,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Mariangela,Bondi',Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Marzio,De Napoli,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Spokesperson
Francesco,Mammoliti,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Emanuele,Leonora,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Nunzio,Randazzo,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Giuseppe,Russo,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Maria Leda,Sperduto,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Concetta,Sutera,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Francesco,Tortorici,Istituto Nazionale di Fisica Nucleare Sezione di Catania ,Author
Ilaria,Balossino,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Luca,Barion,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Giuseppe,Ciullo,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Marco,Contalbrigo,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Paolo,Lenisa,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Aram,Movsisyan,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Federico,Spizzo,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Matteo,Turisini,Istituto Nazionale di Fisica Nucleare Sezione di Ferrara ,Author
Fulvio,De Persio,Istituto Nazionale di Fisica Nucleare Sezione di Roma e Gruppo Collegato Sanit`a e Universit`a La Sapienza ,Author
Evaristo,Cisbani,Istituto Nazionale di Fisica Nucleare Sezione di Roma e Gruppo Collegato Sanit`a e Universit`a La Sapienza ,Author
Cristiano,Fanelli,Massachusetts Institute of Technology,Author
Franco,Garibaldi,Istituto Nazionale di Fisica Nucleare Sezione di Roma e Gruppo Collegato Sanit`a e Universit`a La Sapienza ,Author
Franco,Meddi,Istituto Nazionale di Fisica Nucleare Sezione di Roma e Gruppo Collegato Sanit`a e Universit`a La Sapienza ,Author
Guido Maria,Urciuoli,Istituto Nazionale di Fisica Nucleare Sezione di Roma e Gruppo Collegato Sanit`a e Universit`a La Sapienza ,Author
Sergio Anefalos,Pereira,Instituto de Fisica Universidade de Sao Paulo,Author
Delia,Hasch,Istituto Nazionale di Fisica Nucleare Laboratori Nazionali di Frascati,Author
Vincenzo,Lucherini,Istituto Nazionale di Fisica Nucleare Laboratori Nazionali di Frascati,Author
Marco,Mirazita,Istituto Nazionale di Fisica Nucleare Laboratori Nazionali di Frascati,Author
Silvia,Pisano,Istituto Nazionale di Fisica Nucleare Laboratori Nazionali di Frascati,Author
Gabriele,Simi,Istituto Nazionale di Fisica Nucleare Sezione di Padova ,Author
Annalisa,DÕAngelo,Istituto Nazionale di Fisica Nucleare Sezione di Roma-TorVergata ,Author
Lucilla,Lanza,Istituto Nazionale di Fisica Nucleare Sezione di Roma-TorVergata ,Author
Alessandro,Rizzo,Istituto Nazionale di Fisica Nucleare Sezione di Roma-TorVergata ,Author
Carlo,Schaerf,Istituto Nazionale di Fisica Nucleare Sezione di Roma-TorVergata ,Author
Irene,Zonta,Istituto Nazionale di Fisica Nucleare Sezione di Roma-TorVergata ,Author
Alessandra,Filippi,Istituto Nazionale di Fisica Nucleare Sezione di Torino ,Author
Maurik,Holtrop,University of New Hampshire ,Author
Rafayel,Paremuzyan,University of New Hampshire ,Author
Derek,Glazier,University of Glasgow ,Author
David,Ireland,University of Glasgow ,Author
Bryan,McKinnon,University of Glasgow ,Author
Daria,Sokhan,University of Glasgow ,Author
Andrei,Afanasev,The George Washington University ,Author
William,Briscoe,The George Washington University ,Author
Igor,Strakovsky,The George Washington University ,Author
Narbe,Kalantarians,Department of Physics Hampton University ,Author
Lamiaa,El Fassi,Mississippi State University,Author
Krishna,Adhikari,Mississippi State University,Author
James,Dunne,Mississippi State University,Author
Dipangkar,Dutta,Mississippi State University,Author
Li,Ye,Mississippi State University,Author
Lawrence,Weinstein,Old Dominion University ,Author
Mikhail,Bashkanov,Edinburgh University ,Author
Paolo,Beltrame,Edinburgh University ,Author
Alexander,Murphy,Edinburgh University ,Author
Gary,Smith,Edinburgh University ,Author
Danniel,Watts,Edinburgh University ,Author
Nicholas,Zachariou,Edinburgh University ,Author
Lorenzo,Zana,Edinburgh University ,Author
Kenneth,Hicks,Ohio University ,Author
Michael,Wood,Canisius College ,Author
Daniel,Snowden-lfft,Occidental College,Author
Dinesh,Loomba,University of New Mexico,Author
Luca,Colaneri,Institut de Physique Nucleaire dÕOrsay,Author
Philip,Cole,Idaho State University,Author
Sean,Dobbs,Northwestern University,Author
Michael,Kunkel,Nuclear Physics Institute and Juelich Center for Hadron Physics,Author
Rouven ,Essig,Stony Brook University,Author
